QuFrame: Pauli Frame Tracking for Fault-Tolerant Quantum Control

Fault-tolerant quantum computing requires continuous quantum error correction (QEC) to suppress physical noise. While Clifford-only workloads can defer corrections to software post-processing, universal computation breaks this paradigm: executing non-Clifford gates via magic-state gadgets introduces hard, real-time control-flow dependencies on error-corrected measurements. Consequently, the controller must extract syndromes, decode them, and update the Pauli frame in real time, closing the entire QEC loop within a strict $1\,\mu\text{s}$ cycle. However, prior proposals on Pauli frame tracking remain largely theoretical, leaving the microarchitectural bottlenecks of tracking, resolving, and synchronizing frame updates across distributed control pipelines unaddressed. To this end, we present QuFrame, a control microarchitecture for real-time Pauli frame tracking that closes the QEC loop within $1\,\mu\text{s}$ while sustaining QPU-rate throughput. By introducing QuFrameISA, we cleanly decouple instruction execution from continuous Pauli frame management. Execution is distributed across per-qubit Instruction Resolution Engines (IREs) that resolve instructions against the frame via a single table lookup, while a Pauli Frame Management Unit enables independent, lock-free concurrent commits. To strictly guarantee the $1\,\mu\text{s}$ deadline, QuFrame pairs an asynchronous primary decoder with an on-chip fallback decoder that resolves in $144\,\text{ns}$, natively reconciling divergent updates in hardware without degrading logical error rates.

==> tables/README.txt <==
ISCA 2027 ACM LaTeX Template (draft)
====================================

Based on ACM Primary Article Template (acmart, sigconf), matching ISCA 2025
submission practice:

  \documentclass[sigconf, screen, review]{acmart}
  \settopmatter{printfolios=true}

Official ACM template / Overleaf:
  https://www.acm.org/publications/proceedings-template
  https://authors.acm.org/proceedings/production-information/preparing-your-article-with-latex

Build:
  pdflatex main
  bibtex main
  pdflatex main
  pdflatex main

Or: tectonic main.tex

Replace NaN in \iscasubmissionnumber with your HotCRP submission number.
Do not include author names in the PDF for double-blind review.

